Searching for Bumps in the Cosmological Road: Do Type Ia Supernovae with Early Excesses Have Biased Hubble Residuals?

Flux excesses in the early time light curves of Type Ia supernovae (SNe\,Ia) are predicted by multiple theoretical models and have been observed in a number of nearby SNe\,Ia over the last decade. However, the astrophysical processes that cause these excesses may affect their use as standardizable candles for cosmological parameter measurements. In this paper, we perform a systematic search for early-time excesses in SNe\,Ia observed by the Zwicky Transient Facility (ZTF) to study whether SNe\,Ia with these excesses yield systematically different Hubble residuals. We analyze two compilations of ZTF SN\,Ia light curves from its first year of operations: 127 high-cadence light curves from \citet{Yao19} and 305 light curves from the ZTF cosmology data release of \citet{Dhawan22}. We detect significant early-time excesses for 17 SNe\,Ia in these samples and find that the excesses have an average $g-r$ color of $0.06\pm0.09$~mag; we do not find a clear preference for blue excesses as predicted by several models. Using the SALT3 model, we measure Hubble residuals for these two samples and find that excess-having SNe\,Ia may have lower Hubble residuals (HR) after correcting for shape, color, and host-galaxy mass, at $\sim$2-3$\sigma$ significance; our baseline result is $\Delta HR = -0.056 \pm 0.026$~mag ($2.2 \sigma$). We compare the host-galaxy masses of excess-having and no-excess SNe\,Ia and find they are consistent, though at marginal significance excess-having SNe\,Ia may prefer lower-mass hosts. Additional discoveries of early excess SNe\,Ia will be a powerful way to understand potential biases in SN\,Ia cosmology and probe the physics of SN\,Ia progenitors.

==> ztf_control.txt <==
ZTF18aasprui
ZTF18aazixbw
ZTF18ablqlzp


==> ztf_masses.csv <==
,0
ZTF18acsyzca,
ZTF18aaripcr,8.629210244320488
ZTF18abdfaqi,9.425770351017496
ZTF18aahptcq,11.002050463614534
ZTF18aahsmrw,10.590853551904765
ZTF18aavnxar,9.175037557099836
ZTF18aczesom,10.31401175872609
ZTF18aaiwkwk,9.701551573381494
ZTF18acusueb,10.438256429760623
ZTF18acwyowc,10.210683106976479
ZTF18abmwzpt,9.897390231326124
ZTF18aagtcxj,10.405360510469842
ZTF18abauprj,10.985872302770638
ZTF18abomklq,10.473281487032311
ZTF18acdzzyf,10.348285948959365
ZTF18abmjvpb,10.688318929268599
ZTF18accngee,10.23246312246902
ZTF18accwjiu,10.14442840973067
ZTF18aaxvpsw,10.538668597941589
ZTF18aabstmw,11.078790115329769
ZTF18acrcetn,10.995662315483013
ZTF18accnnyu,
ZTF18acceprh,10.248632126834911
ZTF18aaqkqxi,10.181527916705964
ZTF18abupgps,10.38607264267513
ZTF18abmjyvo,9.886245788196309
ZTF18acwwonp,9.173654198019937
ZTF18adbhrjs,10.742073565249353
ZTF18aaykuzt,8.75811361495424
ZTF18abuxjrd,10.394765310217656
ZTF18aceynvm,9.103097719393663
ZTF18aaqpjja,10.455157326185672
ZTF18adalarn,9.215500560822733
ZTF18abhpzig,10.537155660187949
ZTF18aazhwnh,11.05430709652136
ZTF18accpjkb,10.917080170288692
ZTF18aaqpkvx,10.37280721222734
ZTF18acpfwmm,10.535527145093948
ZTF18acrxppd,9.315944598522549
ZTF18aasesgl,10.180669924738178
ZTF18aaqcozd,10.715092070820788
ZTF18aazgfkq,10.999863882097817
ZTF18aczenvx,10.760429679554555
ZTF18acbzvqj,
ZTF18aamsgjq,10.71769935597748
ZTF18abltaxf,11.090039647434761
ZTF18abdiqdh,10.928454166655445
ZTF18acnbgrb,10.262156569403366
ZTF18abrzbyt,8.77851202617597
ZTF18abuykiu,10.427634984310638
ZTF18acsoyiu,11.501859945584592
ZTF18aaxxfah,9.485605360881323
ZTF18aaqehoc,10.000349251833736
ZTF18absnqyo,10.628290281593468
ZTF18acurfxn,10.591454683922782
ZTF18aabsyqp,10.001741228075216
ZTF18acbvgqw,10.603564710685992
ZTF18acslhcq,
ZTF18achyqcq,9.145074965207035
ZTF18acsycnc,10.649029910763947
ZTF18aaemivw,10.446605866606136
ZTF18acefhxx,10.645294444111993
ZTF18aabdgik,
ZTF18acbzojv,8.375645594399135
ZTF18aceyjco,9.851006730041572
ZTF18ablqhqx,10.270093062154492
ZTF18acvjnst,9.356033618062423
ZTF18accdvny,
ZTF18acemhyb,10.716239912702504
ZTF18acbujhw,
ZTF18adbntwo,10.552611068117935
ZTF18aaqcugm,10.209265440319948
ZTF18acusrws,9.70268295705366
ZTF18acwyqeg,9.753064004588197
ZTF18abcicrq,10.708641956706296
ZTF18ablqkud,9.77467055458779
ZTF18acynmcp,8.82260137884198
ZTF18acvguyi,10.008752289036895
ZTF18aaroihe,10.971847984815138
ZTF18acbxhua,9.152840745280184
ZTF18abzpbpi,10.399095012511996
ZTF18acuscrr,9.912600007989978
ZTF18absstyb,9.26451011421156
ZTF18aagrtxs,7.714113459283727
ZTF18aauizcr,10.502690975188166
ZTF18accdxpa,
ZTF18aczemzj,10.73059748359004
ZTF18acqqyah,6.927817653415085
ZTF18aasrssa,9.274541647446998
ZTF18aayivxm,9.736992477045026
ZTF18aavrwhu,10.004282573499005
ZTF18acqxsyi,10.430227171924143
ZTF18acutfne,10.606979068103822
ZTF18aazblzy,8.769890752835964
ZTF18abcryxz,10.731142603290166
ZTF18aaotzhu,10.728703471246495
ZTF18acbudzo,11.173648528322147
ZTF18acaipdc,10.118809309040913
ZTF18adakmnq,
ZTF18acszgnm,11.355124952873716
ZTF18acusnoa,10.481153854277203
ZTF18aayivoq,10.863506318636382
ZTF18acpscso,10.474519295659578
ZTF18acnbeuu,10.604748805136001
ZTF18ablrljh,10.29958546056516
ZTF18acqsfxh,9.950428431574881
ZTF18acehilk,10.711922513876663
ZTF18aazjztm,10.197205557390006
ZTF18aansqun,10.251103620608784
ZTF18ablongw,10.679765335590993
ZTF18aaykmzg,11.069555589461237
ZTF18aartjmf,11.032110645898051
ZTF18acdwazf,7.912733840976813
ZTF18acsovsw,7.0856503328092515
ZTF18abosrco,9.491214361094709
ZTF18acusegd,9.463291611352702
ZTF18aahjafd,9.333257328851642
ZTF18acvwhaz,10.044552902407924
ZTF18abgkjff,10.244917827480831
ZTF18abxbwwf,9.902009792320756
ZTF18abwlonm,9.728930353341799
ZTF18aahfeiy,10.075494711330412
ZTF18aaudfnk,
ZTF18acbwarv,9.779798094104835
ZTF18abryqnn,10.22933646427699
ZTF18abssukb,
ZTF18acslpba,10.823427702157723
ZTF18acnnxzz,9.740437690579952
ZTF18abkhcrj,9.772305218831706
ZTF18acbufud,10.816291390652498
ZTF18aawurud,11.216322345939846
ZTF18accdvrb,
ZTF18aajnyyp,10.602660993805461
ZTF18acbudzh,10.504112771553132
ZTF18aaxcntm,10.710413299044301
ZTF18aazcoob,10.532122725105465
ZTF18abixkdo,9.742784287824104
ZTF18aajtlbf,
ZTF18abshmro,10.581722090249968
ZTF18abjvzxx,11.120722468026457
ZTF18aairuad,9.801448876959604
ZTF18aczrafz,10.590369683703415
ZTF18acyyhgi,10.125818332325467
ZTF18abmogag,10.823019906661763
ZTF18abvrzqj,8.892771325571983
ZTF18aaobjwr,
ZTF18acbzpxx,9.753704682990083
ZTF18abfhaji,10.697623150959021
ZTF18acqpqph,9.059159104436109
ZTF18abckujq,10.421764934184479
ZTF18aawdpnm,10.817110848188243
ZTF18aaunfqq,9.889373856047179
ZTF18aajpjdi,9.57021382655535
ZTF18abtfrbf,10.16957198299247
ZTF18abklaoj,10.899875488040404
ZTF18aarbgdn,10.5926016098114
ZTF18acvwchp,9.175431254457388
ZTF18abbpeqo,10.553466866015736
ZTF18abwmuua,10.598580247795672
ZTF18acrdwag,10.452223601354552
ZTF18abnzocn,10.520899656678974
ZTF18adalgmc,9.90176733061303
ZTF18acrgydk,9.872178540398394
ZTF18adaylyq,10.05652637047432
ZTF18abmjvuf,9.799967516961098
ZTF18abykswp,11.221183243302766
ZTF18abdmgab,10.344721158062594
ZTF18abiirfq,9.37824021439722
ZTF18adazeua,10.792993759172425
ZTF18acbvgtu,
ZTF18acvwgdu,10.609291820756194
ZTF18aarldnh,11.102176792973658
ZTF18adaruzw,9.057435673925374
ZTF18acdyypo,10.589883183410054
ZTF18aakecej,11.117563191659016
ZTF18abbodly,10.282795609385534
ZTF18aaguhgb,10.812667370392752
ZTF18aaxnkos,10.193949716951806
ZTF18aakaljn,10.766558831262842
ZTF18abjvhec,10.822118005098272
ZTF18abqlpgq,10.967877163936826
ZTF18aaylcvo,10.143275766004052
ZTF18aczdapb,
ZTF18aaklpdo,10.521452728789447
ZTF18aahfzea,10.816753158206787
ZTF18abmxahs,9.281908105977278
ZTF18aarymnz,9.833402338499408
ZTF18aaqedfj,9.775453422108203
ZTF18abetehf,10.672800284033151
ZTF18aarbify,10.818094952764907
ZTF18aaxcfbt,9.729379172205906
ZTF18aahfgsk,11.135301470735113
ZTF18aaqfziz,10.780878803938634
ZTF18achbymb,
ZTF18abetejo,10.86460637284675
ZTF18abuhyjv,9.025439720777575
ZTF18abqjurg,10.64778843811618
ZTF18actuhrs,
ZTF18abshtdj,11.135804625432417
ZTF18aaxdrjn,10.723775694263104
ZTF18aahpzhc,10.56285247946607
ZTF18abdgwxn,10.638201522255077
ZTF18acuefvt,10.655065565640774
ZTF18acbwasl,10.221357426201438
ZTF18acsxusq,10.042940287496956
ZTF18aarcypa,10.298081317471091
ZTF18aaxxewy,9.872453516733042
ZTF18aauworo,9.506375939001448
ZTF18aabxrjp,10.306791663741233
ZTF18abzbkby,8.95462981345824
ZTF18aataafd,9.628485078650579
ZTF18acefgoc,10.925397734147442
ZTF18aawxlxf,10.668358100809687
ZTF18aasprui,10.162294908116024
ZTF18acvwcig,10.633952567490159
ZTF18acnnxor,10.365902256799364
ZTF18acafztq,10.0998245412102
ZTF18adathpb,11.023086354856678
ZTF18ablqlzp,10.637378690066177
ZTF18abiinnl,10.162071968483554
ZTF18abcxyjp,11.31461363813792
ZTF18aawczad,10.413269130144002
ZTF18aauvnhh,9.895825847901719
ZTF18aauhxce,10.561769489591981
ZTF18abujnlz,10.857061256460339
ZTF18acxyarg,9.287970605108338
ZTF18aaqgadq,10.438633216822241
ZTF18aauxltf,10.988372382410759
ZTF18aapsedq,11.69727763953577
ZTF18aaiiigm,10.424627170209032
ZTF18aboztku,10.399162878402192
ZTF18aajwdwz,10.487685110234043
ZTF18abwlopg,
ZTF18abgqkpc,11.031802182860794
ZTF18abealop,9.894819896727967
ZTF18abssuxz,10.606656718261329
ZTF18acyarki,10.930757455580224
ZTF18aahfgyz,
ZTF18aapqwyv,10.02255571264563
ZTF18acppxgo,10.131991968394658
ZTF18acwwowy,10.01192359425892
ZTF18abltdfj,10.14367017102259
ZTF18aasdted,8.865946665168202
ZTF18abyxwrf,
ZTF18abcpolh,10.537900136534303
ZTF18accngfb,10.179744347438138
ZTF18aabtaor,10.083520991671731
ZTF18abjtgdo,10.396845782979906
ZTF18absbsoz,11.29953528025867
ZTF18acbxkpa,10.816872742556082
ZTF18abrqedj,9.299119457871464
ZTF18acbwawc,11.31224562788913
ZTF18abqdadp,10.809145303654143
ZTF18acbvbox,10.29661269420273
ZTF18acrdlrp,8.238471220380678
ZTF18aahjaxz,
ZTF18achmxsx,10.761217742881758
ZTF18abtrvkm,10.873514656045323
ZTF18abyzlhn,10.381147242520978
ZTF18abwbaim,11.257976865007542
ZTF18abvejbm,11.221917458307317
ZTF18abcrtnq,10.688600194188394
ZTF18acrnfww,10.868769753499734
ZTF18adazgdh,10.125328581596563
ZTF18acmxmlq,
ZTF18abmwnov,10.429008399185888
ZTF18acurlbt,8.707386289380773
ZTF18aaovbiy,8.38747329356644
ZTF18abuqugw,9.282048621765991
ZTF18aaumlfl,10.418722976894149
ZTF18aakoylt,10.11886631257024
ZTF18aayiahw,10.787984601704185
ZTF18abobkii,9.956437585620606
ZTF18abupgql,10.746173056539003
ZTF18acrdmmw,9.19636253160194
ZTF18adatosi,10.77535378807591
ZTF18aahhenr,11.009036050701017
ZTF18aahheaj,9.389088575754078
ZTF18abcrxoj,9.977652712871828
ZTF18abnxhmc,10.233582280871765
ZTF18abuhzfc,10.333305827334154
ZTF18aawmxdx,9.910953989723053
ZTF18abkudjo,10.233718333530678
ZTF18aaqcqkv,9.599490691759009
ZTF18abncimo,10.862849151080884
ZTF18aazixbw,10.494292517461663
ZTF18abjrznx,10.431798253762311
ZTF18aceathd,9.816018354290687
ZTF18abmoung,9.934950796349495
ZTF18adazbol,10.227167867462867
ZTF18aaumeys,10.344133892841345
ZTF18aailvrv,11.001004606703676
ZTF18acpeemg,10.133432813624097
ZTF18acrgunw,9.767562872432048
ZTF18acbxhui,10.476632373171718
ZTF18abcdzyc,10.337210787748461
ZTF18abkhcwl,9.261701646268767
ZTF18aayjvve,10.440933901198049
ZTF18abkigee,8.535691617121234
ZTF18aaqkjuw,10.760865664677908
ZTF18acnbpkq,8.977214212686162
ZTF18abdrmin,10.657920600112096
ZTF18abgmcmv,
ZTF18ablmflp,10.340778009755276

